Exploring the AGN-ram pressure stripping connection in local clusters

Ram-pressure stripping by the intracluster medium (ICM) is one of the most advocated mechanisms that affect the properties of cluster galaxies. A recent study based on a small sample has found that many galaxies showing strong signatures of ram-pressure stripping also possess an active galactic nucleus (AGN), suggesting a possible correlation between the two phenomena. This result has not been confirmed by a subsequent study. Building upon previous findings, here we combine MUSE observations conducted within the GASP program and a general survey of the literature to robustly measure the AGN fraction in cluster's ram pressure stripped galaxies using BPT emission line diagrams. Considering a sample of 115 ram pressure stripped galaxies with stellar masses $\geq 10^9 \, M_{\odot}$, we find an AGN fraction of $\sim27\%$. This fraction strongly depends on stellar mass: it raises to 51% when only ram-pressure stripped galaxies of masses $M_* \geq 10^{10} \, M_{\odot}$ are considered. We then investigate whether the AGN incidence is in excess in ram pressure stripped galaxies compared to non-stripped galaxies, using as comparison a sample of non-cluster galaxies observed by the survey MaNGA. Considering mass-matched samples, we find that the incidence of AGN activity is significantly higher (at a confidence level $>99.95\%$) when ram-pressure stripping is on act, supporting the hypothesis of an AGN-ram pressure connection.

==> AASTeX Template for submissions to AAS Journals (ApJ-AJ-ApJS-ApJL-PSJ-RN) (2) (4)/table3_ALL_revised.txt <==
# name                    ra         dec        z        cluster          Jstage_Ha Jstage_gen alternative_names                                                
  MIP001417-302303        3.5693     -30.3843   0.2955   A2744            --        2.0        F1228                                                            
  HLS001427-302344        3.61065    -30.39581  0.3033   A2744            --        2.0        F0083                                                            
  NGC1566                 65.00175   -54.93781  0.005    Dorado           0.0       0.0        --                                                               
  ID345                   149.9191   2.5281     0.727    CGr32            2.0       2.0        --                                                               
  LEDA36382               175.73523  19.96621   0.02427  A1367            2.0       2.0        CGCG97073                                                        
  UGC6697                 175.95446  19.96844   0.02243  A1367            2.0       2.0        CGCG097-087                                                      
  2MASXJ11443212+2006238  176.13385  20.10662   0.02398  A1367            2.0       2.0        --                                                               
  NGC4254                 184.70668  14.41651   0.00803  Virgo            1.0       2.0        MESSIER099                                                       
  NGC4388                 186.44508  12.66207   0.00856  Virgo            1.0       2.0        UGC07520,VCC0836,VPC0438,CGCG070068                              
  NGC4402                 186.53189  13.11332   0.0008   Virgo            3.0       0.5        VCC873                                                           
  NGC4424                 186.79838  9.42067    0.0015   Virgo            0.5       2.0        --                                                               
  NGC4438                 186.93997  13.00883   0.0003   Virgo            --        --         --                                                               
  IC3418                  187.43301  11.40469   0.00013  Virgo            0.5       2.0        VCC1217                                                          
  NGC4501                 187.9965   14.42039   0.00761  Virgo            --        0.5        MESSIER088                                                       
  NGC4522                 188.41546  9.17502    0.0077   Virgo            3.0       1.0        --                                                               
  NGC4548                 188.86022  14.49634   0.00164  Virgo            0.0       0.0        MESSIER091                                                       
  NGC4569                 189.20747  13.16294   0.0008.0 Virgo            2.0       2.0        MESSIER090,UGC07786,VCC1690                                      
  GMP6364                 193.67526  27.63897   0.02874  Coma             --        2.0        SDSSJ125442.05+273820.2                                          
  GMP5821                 193.93454  28.75464   0.0275   Coma             --        --         SDSSJ125544.29+284516.6                                          
  IC3913                  194.11905  27.29128   0.0251   Coma             --        --         GMP5422,KUG1254+275,CGCG160026                                   
  GMP5382                 194.11967  29.13708   0.03163  Coma             --        0.0        2MASXJ12562871+2908140,SDSSJ125628.71+290813.5                   
  GMP4688                 194.43215  29.00331   0.0231   Coma             --        1.0        LEDA1852727                                                      
  GMP4629                 194.4593   28.17036   0.0231   Coma             1.0       1.0        SDSSJ125750.2+281013                                             
  GMP4570                 194.48665  27.99176   0.0152   Coma             2.0       2.0        SDSSJ125756.79+275930                                            
  GMP4555                 194.4905   28.06178   0.0271   Coma             2.0       2.0        SDSSJ125757.7+280342,KUG1255+283                                 
  MACSJ1258-JFG1          194.49833  47.0461    0.3424   MACSJ1258.0+4702 --        2.0        --                                                               
  NGC4848                 194.52352  28.24274   0.0314   Coma             2.0       2.0        GMP4471,CGCG160-055,SDSSJ125805.6+281433,UGC08082,KUG1255+285    
  GMP4437                 194.53846  28.70859   0.0254   Coma             --        0.0        --                                                               
  GMP4463                 194.53858  26.66409   0.0243   Coma             --        0.0        --                                                               
  GMP4281                 194.60575  28.12897   0.0274   Coma             --        0.0        --                                                               
  GMP4236                 194.6285   26.99494   0.0249   Coma             --        1.0        --                                                               
  NGC4853                 194.64663  27.59633   0.0256   Coma             0.0       0.0        --                                                               
  GMP4159                 194.64717  27.26486   0.0245   Coma             --        0.5        SDSSJ125835.2+273547,GMP4156,CGCG160068,UGC08092,KUG1256+278B,D43
  GMP4135                 194.65538  27.17625   0.0256   Coma             --        1.0        Mrk56,KUG1256+27                                                 
  GMP4106                 194.66637  26.7595    0.0249   Coma             --        1.0        Mrk057,KUG1256+274                                               
  IC3949                  194.73338  27.83336   0.0253   Coma             1.0       1.0        --                                                               
  NGC4858                 194.7585   28.11575   0.0314   Coma             2.0       2.0        SDSSJ125856.0+275000,GMP3896,CGCG160212,UGC08096,D89             
  Mrk58                   194.772    27.64446   0.0181   Coma             2.0       2.0        GMP3816,SDSSJ125902.0+280656,CGCG160213,KUG1256+283              
  GMP3618                 194.81937  27.10608   0.028    Coma             --        0.5        GMP3779,KUG1256+279,CGCG160073,SDSSJ125905.2+27383840,D54,RB219  
  GMP3271                 194.91621  27.57625   0.0167   Coma             0.5       1.0        --                                                               
  GMP3253                 194.91721  28.63081   0.0178   Coma             --        0.5        D41,SDSSJ125939.8+273435,KUG1257+278                             
  GMP3143                 194.95524  26.97433   0.0235   Coma             --        0.0        KUG1257+288B                                                     
  GMP3071                 194.9838   27.74633   0.0298   Coma             2.0       2.0        --                                                               
  SDSSJ130006.15+281507.8 195.02568  28.25234   0.0212   Coma             --        2.0        --                                                               
  D100                    195.03809  27.86649   0.0177   Coma             2.0       2.0        Mrk60,GMP2910                                                    
  GMP2625                 195.13003  28.95054   0.0233   Coma             --        0.5        --                                                               
  GMP2599                 195.14031  27.63777   0.025    Coma             0.0       1.0        --                                                               
  IC4040                  195.15777  28.05809   0.0255   Coma             2.0       2.0        KUG1258+279A,7W1258+27W06                                        
  NGC4911                 195.23357  27.79087   0.0266   Coma             1.0       1.0        --                                                               
  GMP2073                 195.35448  28.67723   0.0292   Coma             --        0.0        GMP2374                                                          
  NGC4921                 195.35884  27.886     0.0183   Coma             0.0       0.0        --                                                               
  GMP1616                 195.53284  27.64831   0.023    Coma             --        0.0        GMP2059                                                          
  GMP1582                 195.54739  28.17326   0.0299   Coma             --        0.0        --                                                               
  GMP713                  195.97679  28.31054   0.0268   Coma             --        --         LEDA83761                                                        
  GMP672                  195.98809  26.72948   0.022    Coma             --        1.0        --                                                               
  GMP597                  196.0547   28.54245   0.0271   Coma             --        0.5        --                                                               
  GMP522                  196.09452  28.81077   0.0265   Coma             --        1.0        --                                                               
  GMP455                  196.11063  27.30431   0.0184   Coma             --        2.0        --                                                               
  GMP406                  196.16159  28.97269   0.0253   Coma             --        0.0        --                                                               
  GMP223                  196.27764  28.64115   0.0182   Coma             --        1.0        --                                                               
  SDSSJ130545.34+285216.8 196.439    28.87133   0.0266   Coma             --        1.0        --                                                               
  SDSSJ130553.48+280644.7 196.47287  28.11244   0.0246   Coma             --        0.0        --                                                               
  JO147                   201.707304 -31.39575  0.0506   A3558            2.0       2.0        SOS114372                                                        
  SOS90630                202.368875 -31.657111 0.049    SC1327-312       2.0       2.0        --                                                               
  SOS61086                202.999167 -31.822833 0.045    SC1329-313       2.0       2.0        --                                                               
  d4                      203.135758 50.564581  0.272    A1758            --        0.5        --                                                               
  "A1758N_JFG1"         203.146583 50.52675   0.2733   A1758            0.0       1.0        --                                                               
  d5                      203.17445  50.525994  0.2716   A1758            --        0.5        --                                                               
  d7                      203.184258 50.518794  0.2875   A1758            --        0.0        --                                                               
  d6                      203.1906   50.527164  0.2668   A1758            --        0.5        --                                                               
  d3                      203.208908 50.555894  0.2755   A1758            --        1.0        --                                                               
  d1                      203.224104 50.526292  0.2686   A1758            --        2.0        --                                                               
  d2                      203.226979 50.516425  0.2719   A1758            --        1.0        --                                                               
  C153                    235.2875   66.26222   0.2525   A2125            --        1.0        --                                                               
  ESO137-001              243.363771 -60.764053 0.01557  A3627            2.0       2.0        --                                                               
  ESO137-002              243.398546 -60.865167 0.0191   A3627            2.0       2.0        --                                                               
  Sausage9                340.671125 52.974631  0.1839   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage7                340.740125 53.087431  0.1832   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage6                340.749375 53.037381  0.1836   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage8                340.787    53.090289  0.1843   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage5                340.80375  53.0028    0.1825   CIZAJ2242.8+5301 --        --         --                                                               
  235144-260358           357.933458 -26.066555 0.2265   A2667            --        2.0        --                                                               


==> AASTeX Template for submissions to AAS Journals (ApJ-AJ-ApJS-ApJL-PSJ-RN) (2) (4)/table4_ALL_revised.txt <==
# name                    stellar_mass ref_stellar_mass agn_flag agn_ref         rps_ref                                                                                                         
  MIP001417-302303        9.6          rawle+2014       0        owers+2012      owers+2012,rawle+2014                                                                                           
  HLS001427-302344        10.9         rawle+2014       1        owers+2012      owers+2012,rawle+2014                                                                                           
  NGC1566                 10.8         elagali+2019     1        veron+2006      elagali+2019                                                                                                    
  ID345                   10.3         boselli+2019     1        boselli+2019    boselli+2019                                                                                                    
  LEDA36382               9.5          mendel+2014      0        sdss            gavazzi+1995,gavazzi+2001,sivanandam+2014,boselli+2018,yagi+2017                                                
  UGC6697                 9.8          yagi+2017        0        consolandi+2017 gavazzi+1984,gavazzi+1989,gavazzi+1995,gavazzi+2001,scott+2010,fruscione+1990,sun+2005,yagi+2017,consolandi+2017
  2MASXJ11443212+2006238  9.9          yagi+2017        0        sdss            gavazzi+1989,gavazzi+1995,gavazzi+2001,yagi+2017,gavazzi+2017                                                   
  NGC4254                 10.1         boselli+2018     2        davies+2020     boselli+2018,wezgowiev+2012,chyzy+2007,kantharia+2008,rahman+2011                                               
  NGC4388                 9.9          boselli+2015     2        boselli+2015    vollmer+2003,vollmer+2009,oosterlo+2005,chung+2009,yoshida+2004,yoshida+2002,yagi+2013,gu+2013,damas+2016       
  NGC4402                 10.0         boselli+2015     0        decarli+2007    lee+2017,abramson+2014,cramer+2020,abramson+2016                                                                
  NGC4424                 10.2         boselli+2015     0        filippenko+1997 chung+2007                                                                                                      
  NGC4438                 10.4         boselli+2015     3        veron+2003      boselli+2005,vollmer+2009,wang+2020,kenney+1995,chemin+2005,kenney+2008                                         
  IC3418                  8.4          boselli+2015     0        fumagalli+2011  hester+2010,fumagalli+2011,kenney+2014                                                                          
  NGC4501                 10.7         boselli+2015     2        boselli+2015    --                                                                                                              
  NGC4522                 9.1          boselli+2015     0        sdss            kenney+2004,abramson+2016,lee+2018,minchin+2019,stein+2017,vollmer+2004                                         
  NGC4548                 10.5         boselli+2015     3        boselli+2015    --                                                                                                              
  NGC4569                 10.4         boselli+2015     3        boselli+2015    boselli+2016,boselli+2006,tschoke+2001,vollmer+2004,wezgowiec+2012                                              
  GMP6364                 8.5          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP5821                 8.9          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  IC3913                  11.0         salim+2016       0        mahajan+2010    salim+2018,salim+2018,salim+2016                                                                                
  GMP5382                 9.3          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP4688                 8.5          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP4629                 8.6          salim+2016       0        sdss            salim+2018,chen+2020,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                            
  GMP4570                 8.1          salim+2016       0        mahajan+2010    salim+2018,chen+2020,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                            
  GMP4555                 9.9          salim+2016       0        mahajan+2010    salim+2018,chen+2020,salim+2018,salim+2016,gavazzi+2018                                                         
  MACSJ1258-JFG1          10.5         (*)              1        rakshit+2017    ebeling+2014,mcpartland+2016                                                                                    
  NGC4848                 10.8         salim+2016       0        mahajan+2010    chen+2020,salim+2018,roberts+2020,salim+2018,salim+2016,fossati+2012,yagi+2013,gavazzi+2018                     
  GMP4437                 10.4         salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4463                 9.3          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP4281                 9.7          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4236                 8.4          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  NGC4853                 10.8         salim+2016       2        mahajan+2010    yagi+2010,salim+2018,salim+2016,chen+2020,gavazzi+2018                                                          
  GMP4159                 9.8          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4135                 9.8          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4106                 9.1          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  IC3949                  10.6         salim+2016       2        mahajan+2010    yagi+2010,chen+2020,gavazzi+2018,salim+2018,salim+2016                                                          
  NGC4858                 10.2         salim+2016       0        sdss            chen+2020,yagi+2010,salim+2018,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                  
  Mrk58                   9.8          salim+2016       0        sdss            chen+2020,yagi+2010,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                             
  GMP3618                 10.1         salim+2016       6        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP3271                 9.1          salim+2016       0        mahajan+2010    yagi+2010,chen+2020,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                             
  GMP3253                 9.4          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP3143                 8.9          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP3071                 9.3          salim+2016       0        sdss            chen+2020,roberts+2020,yagi+2010,yoshida+2012                                                                   
  SDSSJ130006.15+281507.8 8.8          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  D100                    9.3          salim+2016       2        mahajan+2010    chen+2020,yagi+2010,smith+2010,jachym+2017,roberts+2020,cramer+2019,salim+2018,salim+2016                       
  GMP2625                 9.1          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP2599                 9.9          salim+2016       4        nucita+2017     birchall+2020,chen+2020,smith+2010,roberts+2020,salim+2018,salim+2016                                           
  IC4040                  10.3         salim+2016       5        best+2012       chen+2020,smith+2010,yagi+2010,yoshida+2012,roberts+2020,salim+2018,salim+2016                                  
  NGC4911                 11.3         salim+2016       2        mahajan+2010    chen+2020,yagi+2010,roberts+2020,salim+2018,salim+2016                                                          
  GMP2073                 10.4         salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  NGC4921                 11.0         salim+2016       6        mahajan+2010    kenney+2015,chen+2020,salim+2018,salim+2016                                                                     
  GMP1616                 10.3         salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP1582                 8.7          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP713                  9.0          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP672                  8.7          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP597                  8.7          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP522                  9.9          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP455                  9.4          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP406                  9.0          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP223                  8.5          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  SDSSJ130545.34+285216.8 9.2          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  SDSSJ130553.48+280644.7 10.1         salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  JO147                   10.8         merluzzi+2010    3        thispaper       merluzzi+2013,merluzzi+2016,gullieuszik+2020                                                                    
  SOS90630                10.0         merluzzi+2016    0        merluzzi+2016   merluzzi+2016                                                                                                   
  SOS61086                9.6          merluzzi+2016    0        merluzzi+2016   merluzzi+2016                                                                                                   
  d4                      9.8          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  A1758N_JFG1             10.9         ebeling+2019     0        kalita+2019     ebeling+2019                                                                                                    
  d5                      10.1         ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d7                      9.8          ebeling+2019     4        ebeling+2019    ebeling+2019                                                                                                    
  d6                      8.9          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d3                      8.4          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d1                      8.5          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d2                      9.5          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  C153                    10.4         (*)              3        owen+2006       owen+2006                                                                                                       
  ESO137-001              9.6          sun+2010         0        fossati+2016    sun+2010,sun+2006,sun+2007,sun+2010,sivandam+2010,jachym+2019,jachym+2014,fossati+2016,fumagalli+2014,zhang+2013
  ESO137-002              10.3         sun+2010         4        sun+2010        zhang+2013,ruszkowski+2014,sun+2007                                                                             
  Sausage9                10.6         sobral+2015      2        sobral+2015     stroe+2020                                                                                                      
  Sausage7                10.5         sobral+2015      0        sobral+2015     stroe+2020                                                                                                      
  Sausage6                9.4          sobral+2015      0        sobral+2015     stroe+2020                                                                                                      
  Sausage8                10.6         sobral+2015      2        sobral+2015     stroe+2020                                                                                                      
  Sausage5                9.6          sobral+2015      0        sobral+2015     stroe+2020                                                                                                      
  235144-260358           9.3          (*)              0        cortese+2007    cortese+2007                                                                                                    


==> table3_ALL_revised.txt <==
# name                    ra         dec        z        cluster          Jstage_Ha Jstage_gen alternative_names                                                
  MIP001417-302303        3.5693     -30.3843   0.2955   A2744            --        2.0        F1228                                                            
  HLS001427-302344        3.61065    -30.39581  0.3033   A2744            --        2.0        F0083                                                            
  NGC1566                 65.00175   -54.93781  0.005    Dorado           0.0       0.0        --                                                               
  ID345                   149.9191   2.5281     0.727    CGr32            2.0       2.0        --                                                               
  LEDA36382               175.73523  19.96621   0.02427  A1367            2.0       2.0        CGCG97073                                                        
  UGC6697                 175.95446  19.96844   0.02243  A1367            2.0       2.0        CGCG097-087                                                      
  2MASXJ11443212+2006238  176.13385  20.10662   0.02398  A1367            2.0       2.0        --                                                               
  NGC4254                 184.70668  14.41651   0.00803  Virgo            1.0       2.0        MESSIER099                                                       
  NGC4388                 186.44508  12.66207   0.00856  Virgo            1.0       2.0        UGC07520,VCC0836,VPC0438,CGCG070068                              
  NGC4402                 186.53189  13.11332   0.0008   Virgo            3.0       0.5        VCC873                                                           
  NGC4424                 186.79838  9.42067    0.0015   Virgo            0.5       2.0        --                                                               
  NGC4438                 186.93997  13.00883   0.0003   Virgo            --        --         --                                                               
  IC3418                  187.43301  11.40469   0.00013  Virgo            0.5       2.0        VCC1217                                                          
  NGC4501                 187.9965   14.42039   0.00761  Virgo            --        0.5        MESSIER088                                                       
  NGC4522                 188.41546  9.17502    0.0077   Virgo            3.0       1.0        --                                                               
  NGC4548                 188.86022  14.49634   0.00164  Virgo            0.0       0.0        MESSIER091                                                       
  NGC4569                 189.20747  13.16294   0.0008.0 Virgo            2.0       2.0        MESSIER090,UGC07786,VCC1690                                      
  GMP6364                 193.67526  27.63897   0.02874  Coma             --        2.0        SDSSJ125442.05+273820.2                                          
  GMP5821                 193.93454  28.75464   0.0275   Coma             --        --         SDSSJ125544.29+284516.6                                          
  IC3913                  194.11905  27.29128   0.0251   Coma             --        --         GMP5422,KUG1254+275,CGCG160026                                   
  GMP5382                 194.11967  29.13708   0.03163  Coma             --        0.0        2MASXJ12562871+2908140,SDSSJ125628.71+290813.5                   
  GMP4688                 194.43215  29.00331   0.0231   Coma             --        1.0        LEDA1852727                                                      
  GMP4629                 194.4593   28.17036   0.0231   Coma             1.0       1.0        SDSSJ125750.2+281013                                             
  GMP4570                 194.48665  27.99176   0.0152   Coma             2.0       2.0        SDSSJ125756.79+275930                                            
  GMP4555                 194.4905   28.06178   0.0271   Coma             2.0       2.0        SDSSJ125757.7+280342,KUG1255+283                                 
  MACSJ1258-JFG1          194.49833  47.0461    0.3424   MACSJ1258.0+4702 --        2.0        --                                                               
  NGC4848                 194.52352  28.24274   0.0314   Coma             2.0       2.0        GMP4471,CGCG160-055,SDSSJ125805.6+281433,UGC08082,KUG1255+285    
  GMP4437                 194.53846  28.70859   0.0254   Coma             --        0.0        --                                                               
  GMP4463                 194.53858  26.66409   0.0243   Coma             --        0.0        --                                                               
  GMP4281                 194.60575  28.12897   0.0274   Coma             --        0.0        --                                                               
  GMP4236                 194.6285   26.99494   0.0249   Coma             --        1.0        --                                                               
  NGC4853                 194.64663  27.59633   0.0256   Coma             0.0       0.0        --                                                               
  GMP4159                 194.64717  27.26486   0.0245   Coma             --        0.5        SDSSJ125835.2+273547,GMP4156,CGCG160068,UGC08092,KUG1256+278B,D43
  GMP4135                 194.65538  27.17625   0.0256   Coma             --        1.0        Mrk56,KUG1256+27                                                 
  GMP4106                 194.66637  26.7595    0.0249   Coma             --        1.0        Mrk057,KUG1256+274                                               
  IC3949                  194.73338  27.83336   0.0253   Coma             1.0       1.0        --                                                               
  NGC4858                 194.7585   28.11575   0.0314   Coma             2.0       2.0        SDSSJ125856.0+275000,GMP3896,CGCG160212,UGC08096,D89             
  Mrk58                   194.772    27.64446   0.0181   Coma             2.0       2.0        GMP3816,SDSSJ125902.0+280656,CGCG160213,KUG1256+283              
  GMP3618                 194.81937  27.10608   0.028    Coma             --        0.5        GMP3779,KUG1256+279,CGCG160073,SDSSJ125905.2+27383840,D54,RB219  
  GMP3271                 194.91621  27.57625   0.0167   Coma             0.5       1.0        --                                                               
  GMP3253                 194.91721  28.63081   0.0178   Coma             --        0.5        D41,SDSSJ125939.8+273435,KUG1257+278                             
  GMP3143                 194.95524  26.97433   0.0235   Coma             --        0.0        KUG1257+288B                                                     
  GMP3071                 194.9838   27.74633   0.0298   Coma             2.0       2.0        --                                                               
  SDSSJ130006.15+281507.8 195.02568  28.25234   0.0212   Coma             --        2.0        --                                                               
  D100                    195.03809  27.86649   0.0177   Coma             2.0       2.0        Mrk60,GMP2910                                                    
  GMP2625                 195.13003  28.95054   0.0233   Coma             --        0.5        --                                                               
  GMP2599                 195.14031  27.63777   0.025    Coma             0.0       1.0        --                                                               
  IC4040                  195.15777  28.05809   0.0255   Coma             2.0       2.0        KUG1258+279A,7W1258+27W06                                        
  NGC4911                 195.23357  27.79087   0.0266   Coma             1.0       1.0        --                                                               
  GMP2073                 195.35448  28.67723   0.0292   Coma             --        0.0        GMP2374                                                          
  NGC4921                 195.35884  27.886     0.0183   Coma             0.0       0.0        --                                                               
  GMP1616                 195.53284  27.64831   0.023    Coma             --        0.0        GMP2059                                                          
  GMP1582                 195.54739  28.17326   0.0299   Coma             --        0.0        --                                                               
  GMP713                  195.97679  28.31054   0.0268   Coma             --        --         LEDA83761                                                        
  GMP672                  195.98809  26.72948   0.022    Coma             --        1.0        --                                                               
  GMP597                  196.0547   28.54245   0.0271   Coma             --        0.5        --                                                               
  GMP522                  196.09452  28.81077   0.0265   Coma             --        1.0        --                                                               
  GMP455                  196.11063  27.30431   0.0184   Coma             --        2.0        --                                                               
  GMP406                  196.16159  28.97269   0.0253   Coma             --        0.0        --                                                               
  GMP223                  196.27764  28.64115   0.0182   Coma             --        1.0        --                                                               
  SDSSJ130545.34+285216.8 196.439    28.87133   0.0266   Coma             --        1.0        --                                                               
  SDSSJ130553.48+280644.7 196.47287  28.11244   0.0246   Coma             --        0.0        --                                                               
  JO147                   201.707304 -31.39575  0.0506   A3558            2.0       2.0        SOS114372                                                        
  SOS90630                202.368875 -31.657111 0.049    SC1327-312       2.0       2.0        --                                                               
  SOS61086                202.999167 -31.822833 0.045    SC1329-313       2.0       2.0        --                                                               
  d4                      203.135758 50.564581  0.272    A1758            --        0.5        --                                                               
  "A1758N_JFG1"         203.146583 50.52675   0.2733   A1758            0.0       1.0        --                                                               
  d5                      203.17445  50.525994  0.2716   A1758            --        0.5        --                                                               
  d7                      203.184258 50.518794  0.2875   A1758            --        0.0        --                                                               
  d6                      203.1906   50.527164  0.2668   A1758            --        0.5        --                                                               
  d3                      203.208908 50.555894  0.2755   A1758            --        1.0        --                                                               
  d1                      203.224104 50.526292  0.2686   A1758            --        2.0        --                                                               
  d2                      203.226979 50.516425  0.2719   A1758            --        1.0        --                                                               
  C153                    235.2875   66.26222   0.2525   A2125            --        1.0        --                                                               
  ESO137-001              243.363771 -60.764053 0.01557  A3627            2.0       2.0        --                                                               
  ESO137-002              243.398546 -60.865167 0.0191   A3627            2.0       2.0        --                                                               
  Sausage9                340.671125 52.974631  0.1839   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage7                340.740125 53.087431  0.1832   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage6                340.749375 53.037381  0.1836   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage8                340.787    53.090289  0.1843   CIZAJ2242.8+5301 --        --         --                                                               
  Sausage5                340.80375  53.0028    0.1825   CIZAJ2242.8+5301 --        --         --                                                               
  235144-260358           357.933458 -26.066555 0.2265   A2667            --        2.0        --                                                               


==> table4_ALL_revised.txt <==
# name                    stellar_mass ref_stellar_mass agn_flag agn_ref         rps_ref                                                                                                         
  MIP001417-302303        9.6          rawle+2014       0        owers+2012      owers+2012,rawle+2014                                                                                           
  HLS001427-302344        10.9         rawle+2014       1        owers+2012      owers+2012,rawle+2014                                                                                           
  NGC1566                 10.8         elagali+2019     1        veron+2006      elagali+2019                                                                                                    
  ID345                   10.3         boselli+2019     1        boselli+2019    boselli+2019                                                                                                    
  LEDA36382               9.5          mendel+2014      0        sdss            gavazzi+1995,gavazzi+2001,sivanandam+2014,boselli+2018,yagi+2017                                                
  UGC6697                 9.8          yagi+2017        0        consolandi+2017 gavazzi+1984,gavazzi+1989,gavazzi+1995,gavazzi+2001,scott+2010,fruscione+1990,sun+2005,yagi+2017,consolandi+2017
  2MASXJ11443212+2006238  9.9          yagi+2017        0        sdss            gavazzi+1989,gavazzi+1995,gavazzi+2001,yagi+2017,gavazzi+2017                                                   
  NGC4254                 10.1         boselli+2018     2        davies+2020     boselli+2018,wezgowiev+2012,chyzy+2007,kantharia+2008,rahman+2011                                               
  NGC4388                 9.9          boselli+2015     2        boselli+2015    vollmer+2003,vollmer+2009,oosterlo+2005,chung+2009,yoshida+2004,yoshida+2002,yagi+2013,gu+2013,damas+2016       
  NGC4402                 10.0         boselli+2015     0        decarli+2007    lee+2017,abramson+2014,cramer+2020,abramson+2016                                                                
  NGC4424                 10.2         boselli+2015     0        filippenko+1997 chung+2007                                                                                                      
  NGC4438                 10.4         boselli+2015     3        veron+2003      boselli+2005,vollmer+2009,wang+2020,kenney+1995,chemin+2005,kenney+2008                                         
  IC3418                  8.4          boselli+2015     0        fumagalli+2011  hester+2010,fumagalli+2011,kenney+2014                                                                          
  NGC4501                 10.7         boselli+2015     2        boselli+2015    --                                                                                                              
  NGC4522                 9.1          boselli+2015     0        sdss            kenney+2004,abramson+2016,lee+2018,minchin+2019,stein+2017,vollmer+2004                                         
  NGC4548                 10.5         boselli+2015     3        boselli+2015    --                                                                                                              
  NGC4569                 10.4         boselli+2015     3        boselli+2015    boselli+2016,boselli+2006,tschoke+2001,vollmer+2004,wezgowiec+2012                                              
  GMP6364                 8.5          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP5821                 8.9          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  IC3913                  11.0         salim+2016       0        mahajan+2010    salim+2018,salim+2018,salim+2016                                                                                
  GMP5382                 9.3          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP4688                 8.5          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP4629                 8.6          salim+2016       0        sdss            salim+2018,chen+2020,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                            
  GMP4570                 8.1          salim+2016       0        mahajan+2010    salim+2018,chen+2020,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                            
  GMP4555                 9.9          salim+2016       0        mahajan+2010    salim+2018,chen+2020,salim+2018,salim+2016,gavazzi+2018                                                         
  MACSJ1258-JFG1          10.5         (*)              1        rakshit+2017    ebeling+2014,mcpartland+2016                                                                                    
  NGC4848                 10.8         salim+2016       0        mahajan+2010    chen+2020,salim+2018,roberts+2020,salim+2018,salim+2016,fossati+2012,yagi+2013,gavazzi+2018                     
  GMP4437                 10.4         salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4463                 9.3          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP4281                 9.7          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4236                 8.4          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  NGC4853                 10.8         salim+2016       2        mahajan+2010    yagi+2010,salim+2018,salim+2016,chen+2020,gavazzi+2018                                                          
  GMP4159                 9.8          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4135                 9.8          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP4106                 9.1          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  IC3949                  10.6         salim+2016       2        mahajan+2010    yagi+2010,chen+2020,gavazzi+2018,salim+2018,salim+2016                                                          
  NGC4858                 10.2         salim+2016       0        sdss            chen+2020,yagi+2010,salim+2018,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                  
  Mrk58                   9.8          salim+2016       0        sdss            chen+2020,yagi+2010,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                             
  GMP3618                 10.1         salim+2016       6        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP3271                 9.1          salim+2016       0        mahajan+2010    yagi+2010,chen+2020,roberts+2020,gavazzi+2018,salim+2018,salim+2016                                             
  GMP3253                 9.4          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP3143                 8.9          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP3071                 9.3          salim+2016       0        sdss            chen+2020,roberts+2020,yagi+2010,yoshida+2012                                                                   
  SDSSJ130006.15+281507.8 8.8          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  D100                    9.3          salim+2016       2        mahajan+2010    chen+2020,yagi+2010,smith+2010,jachym+2017,roberts+2020,cramer+2019,salim+2018,salim+2016                       
  GMP2625                 9.1          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP2599                 9.9          salim+2016       4        nucita+2017     birchall+2020,chen+2020,smith+2010,roberts+2020,salim+2018,salim+2016                                           
  IC4040                  10.3         salim+2016       5        best+2012       chen+2020,smith+2010,yagi+2010,yoshida+2012,roberts+2020,salim+2018,salim+2016                                  
  NGC4911                 11.3         salim+2016       2        mahajan+2010    chen+2020,yagi+2010,roberts+2020,salim+2018,salim+2016                                                          
  GMP2073                 10.4         salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  NGC4921                 11.0         salim+2016       6        mahajan+2010    kenney+2015,chen+2020,salim+2018,salim+2016                                                                     
  GMP1616                 10.3         salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP1582                 8.7          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP713                  9.0          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP672                  8.7          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP597                  8.7          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP522                  9.9          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP455                  9.4          salim+2016       0        mahajan+2010    roberts+2020,salim+2018,salim+2016                                                                              
  GMP406                  9.0          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  GMP223                  8.5          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  SDSSJ130545.34+285216.8 9.2          salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  SDSSJ130553.48+280644.7 10.1         salim+2016       0        sdss            roberts+2020,salim+2018,salim+2016                                                                              
  JO147                   10.8         merluzzi+2010    3        thispaper       merluzzi+2013,merluzzi+2016,gullieuszik+2020                                                                    
  SOS90630                10.0         merluzzi+2016    0        merluzzi+2016   merluzzi+2016                                                                                                   
  SOS61086                9.6          merluzzi+2016    0        merluzzi+2016   merluzzi+2016                                                                                                   
  d4                      9.8          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  A1758N_JFG1             10.9         ebeling+2019     0        kalita+2019     ebeling+2019                                                                                                    
  d5                      10.1         ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d7                      9.8          ebeling+2019     4        ebeling+2019    ebeling+2019                                                                                                    
  d6                      8.9          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d3                      8.4          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d1                      8.5          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  d2                      9.5          ebeling+2019     0        ebeling+2019    ebeling+2019                                                                                                    
  C153                    10.4         (*)              3        owen+2006       owen+2006                                                                                                       
  ESO137-001              9.6          sun+2010         0        fossati+2016    sun+2010,sun+2006,sun+2007,sun+2010,sivandam+2010,jachym+2019,jachym+2014,fossati+2016,fumagalli+2014,zhang+2013
  ESO137-002              10.3         sun+2010         4        sun+2010        zhang+2013,ruszkowski+2014,sun+2007                                                                             
  Sausage9                10.6         sobral+2015      2        sobral+2015     stroe+2020                                                                                                      
  Sausage7                10.5         sobral+2015      0        sobral+2015     stroe+2020                                                                                                      
  Sausage6                9.4          sobral+2015      0        sobral+2015     stroe+2020                                                                                                      
  Sausage8                10.6         sobral+2015      2        sobral+2015     stroe+2020                                                                                                      
  Sausage5                9.6          sobral+2015      0        sobral+2015     stroe+2020                                                                                                      
  235144-260358           9.3          (*)              0        cortese+2007    cortese+2007                                                                                                    

